Determination of dynamical ages of open clusters through the A$^+$ parameter -- II

Blue straggler stars (BSS), one of the most massive members of star clusters, have been used for over a decade to investigate mass segregation and estimate the dynamical ages of globular clusters (GCs) and open clusters (OCs). This work is an extension of our previous study, in which we investigated a correlation between theoretically estimated dynamical ages and the observed $A^+_{\mathrm{rh}}$ values, which represent the sedimentation level of BSS with respect to the reference population. Here, we use the ML-MOC algorithm on \textit{Gaia} EDR3 data to extend this analysis to 23 OCs. Using cluster properties and identified members, we estimate their dynamical and physical parameters. In order to estimate the $A^+_{\mathrm{rh}}$ values, we use the main sequence and main sequence turnoff stars as the reference population. OCs are observed to exhibit a wide range of degrees of dynamical evolution, ranging from dynamically young to late stages of intermediate dynamical age. Hence, we classify OCs into three distinct dynamical stages based on their relationship to $A^+_{\mathrm{rh}}$ and $N_{\text{relax}}$. NGC 2682 and King 2 are discovered to be the most evolved OCs, like Familly III GCs, while Berkeley 18 is the least evolved OC. Melotte 66 and Berkeley 31 are peculiar OCs because none of their dynamical and physical parameters correlate with their BSS segregation levels.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
